Euclid: Identifying the reddest high-redshift galaxies in the Euclid Deep Fields with gradient-boosted trees

Dusty, distant, massive ($M_*\gtrsim 10^{11}\,\rm M_\odot$) galaxies are usually found to show a remarkable star-formation activity, contributing on the order of $25\%$ of the cosmic star-formation rate density at $z\approx3$--$5$, and up to $30\%$ at $z\sim7$ from ALMA observations. Nonetheless, they are elusive in classical optical surveys, and current near-infrared surveys are able to detect them only in very small sky areas. Since these objects have low space densities, deep and wide surveys are necessary to obtain statistically relevant results about them. Euclid will be potentially capable of delivering the required information, but, given the lack of spectroscopic features at these distances within its bands, it is still unclear if it will be possible to identify and characterize these objects. The goal of this work is to assess the capability of Euclid, together with ancillary optical and near-infrared data, to identify these distant, dusty and massive galaxies, based on broadband photometry. We used a gradient-boosting algorithm to predict both the redshift and spectral type of objects at high $z$. To perform such an analysis we make use of simulated photometric observations derived using the SPRITZ software. The gradient-boosting algorithm was found to be accurate in predicting both the redshift and spectral type of objects within the Euclid Deep Survey simulated catalog at $z>2$. In particular, we study the analog of HIEROs (i.e. sources with $H-[4.5]>2.25$), combining Euclid and Spitzer data at the depth of the Deep Fields. We found that the dusty population at $3\lesssim z\lesssim 7$ is well identified, with a redshift RMS and OLF of only $0.55$ and $8.5\%$ ($H_E\leq26$), respectively. Our findings suggest that with Euclid we will obtain meaningful insights into the role of massive and dusty galaxies in the cosmic star-formation rate over time.

==> author_list_final.txt <==
%%%% please do not edit the author list -- contact ECEB Bureau for changes
\newcommand{\orcid}[1]{} %% define as link to https://orcid.org/#1 if needed
\author{T.~Signor\orcid{0009-0003-5121-3567}$^{1,2,3}$, G.~Rodighiero\orcid{0000-0002-9415-2296}$^{3,4}$\thanks{\email{giulia.rodighiero@unipd.it}}, L.~Bisigello\orcid{0000-0003-0492-4924}$^{3,4}$, M.~Bolzonella\orcid{0000-0003-3278-4607}$^{5}$, K.~I.~Caputi$^{6,7}$, E.~Daddi\orcid{0000-0002-3331-9590}$^{8}$, G.~De~Lucia\orcid{0000-0002-6220-9104}$^{9}$, A.~Enia\orcid{0000-0002-0200-2857}$^{10,11}$, L.~Gabarra$^{12}$, C.~Gruppioni\orcid{0000-0002-5836-4056}$^{5}$, A.~Humphrey$^{13,14}$, F.~La~Franca\orcid{0000-0002-1239-2721}$^{15}$, C.~Mancini\orcid{0000-0002-4297-0561}$^{16}$, L.~Pozzetti\orcid{0000-0001-7085-0412}$^{5}$, S.~Serjeant\orcid{0000-0002-0517-7943}$^{17}$, L.~Spinoglio\orcid{0000-0001-8840-1551}$^{18}$, S.~E.~van~Mierlo\orcid{0000-0001-8289-2863}$^{6}$, S.~Andreon\orcid{0000-0002-2041-8784}$^{19}$, N.~Auricchio\orcid{0000-0003-4444-8651}$^{5}$, M.~Baldi\orcid{0000-0003-4145-1943}$^{10,5,20}$, S.~Bardelli\orcid{0000-0002-8900-0298}$^{5}$, P.~Battaglia\orcid{0000-0002-7337-5909}$^{5}$, R.~Bender\orcid{0000-0001-7179-0626}$^{21,22}$, C.~Bodendorf$^{21}$, D.~Bonino$^{23}$, E.~Branchini\orcid{0000-0002-0808-6908}$^{24,25,19}$, M.~Brescia\orcid{0000-0001-9506-5680}$^{26,27,28}$, J.~Brinchmann\orcid{0000-0003-4359-8797}$^{13}$, S.~Camera\orcid{0000-0003-3399-3574}$^{29,30,23}$, V.~Capobianco\orcid{0000-0002-3309-7692}$^{23}$, C.~Carbone$^{16}$, J.~Carretero\orcid{0000-0002-3130-0204}$^{31,32}$, S.~Casas\orcid{0000-0002-4751-5138}$^{33}$, M.~Castellano\orcid{0000-0001-9875-8263}$^{34}$, S.~Cavuoti\orcid{0000-0002-3787-4196}$^{27,28}$, A.~Cimatti$^{35}$, R.~Cledassou\orcid{0000-0002-8313-2230}$^{36,37}$\thanks{Deceased}, G.~Congedo\orcid{0000-0003-2508-0046}$^{38}$, C.~J.~Conselice$^{39}$, L.~Conversi\orcid{0000-0002-6710-8476}$^{40,41}$, Y.~Copin\orcid{0000-0002-5317-7518}$^{42}$, L.~Corcione\orcid{0000-0002-6497-5881}$^{23}$, F.~Courbin\orcid{0000-0003-0758-6510}$^{43}$, H.~M.~Courtois\orcid{0000-0003-0509-1776}$^{44}$, A.~Da~Silva\orcid{0000-0002-6385-1609}$^{45,46}$, H.~Degaudenzi\orcid{0000-0002-5887-6799}$^{47}$, A.~M.~Di~Giorgio\orcid{0000-0002-4767-2360}$^{18}$, J.~Dinis$^{46,45}$, F.~Dubath\orcid{0000-0002-6533-2810}$^{47}$, X.~Dupac$^{41}$, S.~Dusini\orcid{0000-0002-1128-0664}$^{48}$, A.~Ealet$^{49}$, M.~Farina$^{18}$, S.~Farrens\orcid{0000-0002-9594-9387}$^{50}$, S.~Ferriol$^{42}$, S.~Fotopoulou\orcid{0000-0002-9686-254X}$^{51}$, E.~Franceschi\orcid{0000-0002-0585-6591}$^{5}$, S.~Galeotta\orcid{0000-0002-3748-5115}$^{9}$, B.~Garilli\orcid{0000-0001-7455-8750}$^{16}$, W.~Gillard\orcid{0000-0003-4744-9748}$^{52}$, B.~Gillis\orcid{0000-0002-4478-1270}$^{38}$, C.~Giocoli\orcid{0000-0002-9590-7961}$^{5,53}$, A.~Grazian\orcid{0000-0002-5688-0663}$^{4}$, F.~Grupp$^{21,54}$, L.~Guzzo\orcid{0000-0001-8264-5192}$^{55,19,56}$, S.~V.~H.~Haugan\orcid{0000-0001-9648-7260}$^{57}$, I.~Hook\orcid{0000-0002-2960-978X}$^{58}$, F.~Hormuth$^{59}$, A.~Hornstrup\orcid{0000-0002-3363-0936}$^{60,61}$, K.~Jahnke\orcid{0000-0003-3804-2137}$^{62}$, M.~K\"ummel\orcid{0000-0003-2791-2117}$^{22}$, S.~Kermiche\orcid{0000-0002-0302-5735}$^{52}$, A.~Kiessling\orcid{0000-0002-2590-1273}$^{63}$, M.~Kilbinger\orcid{0000-0001-9513-7138}$^{8}$, T.~Kitching\orcid{0000-0002-4061-4598}$^{64}$, H.~Kurki-Suonio\orcid{0000-0002-4618-3063}$^{65,66}$, S.~Ligori\orcid{0000-0003-4172-4606}$^{23}$, P.~B.~Lilje\orcid{0000-0003-4324-7794}$^{57}$, V.~Lindholm\orcid{0000-0003-2317-5471}$^{65,66}$, I.~Lloro$^{67}$, D.~Maino$^{55,16,56}$, E.~Maiorano\orcid{0000-0003-2593-4355}$^{5}$, O.~Mansutti\orcid{0000-0001-5758-4658}$^{9}$, O.~Marggraf\orcid{0000-0001-7242-3852}$^{68}$, N.~Martinet$^{69}$, F.~Marulli\orcid{0000-0002-8850-0303}$^{70,5,20}$, R.~Massey\orcid{0000-0002-6085-3780}$^{71}$, E.~Medinaceli\orcid{0000-0002-4040-7783}$^{5}$, M.~Melchior$^{72}$, Y.~Mellier$^{73,74}$, M.~Meneghetti\orcid{0000-0003-1225-7084}$^{5,20}$, E.~Merlin\orcid{0000-0001-6870-8900}$^{34}$, M.~Moresco\orcid{0000-0002-7616-7136}$^{70,5}$, L.~Moscardini\orcid{0000-0002-3473-6716}$^{70,5,20}$, E.~Munari\orcid{0000-0002-1751-5946}$^{9}$, R.~C.~Nichol$^{75}$, S.-M.~Niemi$^{76}$, C.~Padilla\orcid{0000-0001-7951-0166}$^{31}$, S.~Paltani$^{47}$, F.~Pasian$^{9}$, K.~Pedersen$^{77}$, V.~Pettorino$^{78}$, S.~Pires\orcid{0000-0002-0249-2104}$^{50}$, G.~Polenta\orcid{0000-0003-4067-9196}$^{79}$, M.~Poncet$^{36}$, L.~A.~Popa$^{80}$, F.~Raison\orcid{0000-0002-7819-6918}$^{21}$, A.~Renzi\orcid{0000-0001-9856-1970}$^{3,48}$, J.~Rhodes$^{63}$, G.~Riccio$^{27}$, E.~Romelli\orcid{0000-0003-3069-9222}$^{9}$, M.~Roncarelli\orcid{0000-0001-9587-7822}$^{5}$, E.~Rossetti$^{10}$, R.~Saglia\orcid{0000-0003-0378-7032}$^{22,21}$, D.~Sapone\orcid{0000-0001-7089-4503}$^{81}$, B.~Sartoris$^{22,9}$, P.~Schneider\orcid{0000-0001-8561-2679}$^{68}$, T.~Schrabback\orcid{0000-0002-6987-7834}$^{82}$, A.~Secroun\orcid{0000-0003-0505-3710}$^{52}$, G.~Seidel\orcid{0000-0003-2907-353X}$^{62}$, S.~Serrano\orcid{0000-0002-0211-2861}$^{83,84,85}$, C.~Sirignano\orcid{0000-0002-0995-7146}$^{3,48}$, G.~Sirri\orcid{0000-0003-2626-2853}$^{20}$, L.~Stanco\orcid{0000-0002-9706-5104}$^{48}$, C.~Surace$^{69}$, P.~Tallada-Cresp\'{i}\orcid{0000-0002-1336-8328}$^{86,32}$, H.~I.~Teplitz\orcid{0000-0002-7064-5424}$^{87}$, I.~Tereno$^{45,88}$, R.~Toledo-Moreo\orcid{0000-0002-2997-4859}$^{89}$, F.~Torradeflot\orcid{0000-0003-1160-1517}$^{32,86}$, I.~Tutusaus\orcid{0000-0002-3199-0399}$^{90}$, E.~A.~Valentijn$^{6}$, T.~Vassallo\orcid{0000-0001-6512-6358}$^{22,9}$, A.~Veropalumbo\orcid{0000-0003-2387-1194}$^{19,25}$, Y.~Wang\orcid{0000-0002-4749-2984}$^{87}$, J.~Weller\orcid{0000-0002-8282-2010}$^{22,21}$, O.~R.~Williams$^{91}$, J.~Zoubian$^{52}$, E.~Zucca\orcid{0000-0002-5845-8132}$^{5}$, C.~Burigana\orcid{0000-0002-3005-5796}$^{92,93}$, V.~Scottez$^{73,94}$}

%%%% please do not edit the affiliation list -- contact ECEB Bureau for changes
\institute{$^{1}$ Instituto de Estudios Astrof\'isicos, Facultad de Ingenier\'ia y Ciencias, Universidad Diego Portales, Av. Ejercito 441, Santiago, Chile\\
$^{2}$ Inria Chile Research Center, Av. Apoquindo 2827, piso 12, Las Condes, Santiago, Chile\\
$^{3}$ Dipartimento di Fisica e Astronomia "G. Galilei", Universit\`a di Padova, Via Marzolo 8, 35131 Padova, Italy\\
$^{4}$ INAF-Osservatorio Astronomico di Padova, Via dell'Osservatorio 5, 35122 Padova, Italy\\
$^{5}$ INAF-Osservatorio di Astrofisica e Scienza dello Spazio di Bologna, Via Piero Gobetti 93/3, 40129 Bologna, Italy\\
$^{6}$ Kapteyn Astronomical Institute, University of Groningen, PO Box 800, 9700 AV Groningen, The Netherlands\\
$^{7}$ Cosmic Dawn Center (DAWN)\\
$^{8}$ AIM, CEA, CNRS, Universit\'{e} Paris-Saclay, Universit\'{e} de Paris, 91191 Gif-sur-Yvette, France\\
$^{9}$ INAF-Osservatorio Astronomico di Trieste, Via G. B. Tiepolo 11, 34143 Trieste, Italy\\
$^{10}$ Dipartimento di Fisica e Astronomia, Universit\`a di Bologna, Via Gobetti 93/2, 40129 Bologna, Italy\\
$^{11}$ INAF-IASF Bologna, Via Piero Gobetti 101, 40129 Bologna, Italy\\
$^{12}$ Department of Physics, Oxford University, Keble Road, Oxford OX1 3RH, UK\\
$^{13}$ Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, PT4150-762 Porto, Portugal\\
$^{14}$ DTx -- Digital Transformation CoLAB, Building 1, Azur\'em Campus, University of Minho, 4800-058 Guimar\~aes, Portugal\\
$^{15}$ Department of Mathematics and Physics, Roma Tre University, Via della Vasca Navale 84, 00146 Rome, Italy\\
$^{16}$ INAF-IASF Milano, Via Alfonso Corti 12, 20133 Milano, Italy\\
$^{17}$ School of Physical Sciences, The Open University, Milton Keynes, MK7 6AA, UK\\
$^{18}$ INAF-Istituto di Astrofisica e Planetologia Spaziali, via del Fosso del Cavaliere, 100, 00100 Roma, Italy\\
$^{19}$ INAF-Osservatorio Astronomico di Brera, Via Brera 28, 20122 Milano, Italy\\
$^{20}$ INFN-Sezione di Bologna, Viale Berti Pichat 6/2, 40127 Bologna, Italy\\
$^{21}$ Max Planck Institute for Extraterrestrial Physics, Giessenbachstr. 1, 85748 Garching, Germany\\
$^{22}$ Universit\"ats-Sternwarte M\"unchen, Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, Scheinerstrasse 1, 81679 M\"unchen, Germany\\
$^{23}$ INAF-Osservatorio Astrofisico di Torino, Via Osservatorio 20, 10025 Pino Torinese (TO), Italy\\
$^{24}$ Dipartimento di Fisica, Universit\`a di Genova, Via Dodecaneso 33, 16146, Genova, Italy\\
$^{25}$ INFN-Sezione di Genova, Via Dodecaneso 33, 16146, Genova, Italy\\
$^{26}$ Department of Physics "E. Pancini", University Federico II, Via Cinthia 6, 80126, Napoli, Italy\\
$^{27}$ INAF-Osservatorio Astronomico di Capodimonte, Via Moiariello 16, 80131 Napoli, Italy\\
$^{28}$ INFN section of Naples, Via Cinthia 6, 80126, Napoli, Italy\\
$^{29}$ Dipartimento di Fisica, Universit\`a degli Studi di Torino, Via P. Giuria 1, 10125 Torino, Italy\\
$^{30}$ INFN-Sezione di Torino, Via P. Giuria 1, 10125 Torino, Italy\\
$^{31}$ Institut de F\'{i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona), Spain\\
$^{32}$ Port d'Informaci\'{o} Cient\'{i}fica, Campus UAB, C. Albareda s/n, 08193 Bellaterra (Barcelona), Spain\\
$^{33}$ Institute for Theoretical Particle Physics and Cosmology (TTK), RWTH Aachen University, 52056 Aachen, Germany\\
$^{34}$ INAF-Osservatorio Astronomico di Roma, Via Frascati 33, 00078 Monteporzio Catone, Italy\\
$^{35}$ Dipartimento di Fisica e Astronomia "Augusto Righi" - Alma Mater Studiorum Universit\`a di Bologna, Viale Berti Pichat 6/2, 40127 Bologna, Italy\\
$^{36}$ Centre National d'Etudes Spatiales -- Centre spatial de Toulouse, 18 avenue Edouard Belin, 31401 Toulouse Cedex 9, France\\
$^{37}$ Institut national de physique nucl\'eaire et de physique des particules, 3 rue Michel-Ange, 75794 Paris C\'edex 16, France\\
$^{38}$ Institute for Astronomy, University of Edinburgh, Royal Observatory, Blackford Hill, Edinburgh EH9 3HJ, UK\\
$^{39}$ Jodrell Bank Centre for Astrophysics, Department of Physics and Astronomy, University of Manchester, Oxford Road, Manchester M13 9PL, UK\\
$^{40}$ European Space Agency/ESRIN, Largo Galileo Galilei 1, 00044 Frascati, Roma, Italy\\
$^{41}$ ESAC/ESA, Camino Bajo del Castillo, s/n., Urb. Villafranca del Castillo, 28692 Villanueva de la Ca\~nada, Madrid, Spain\\
$^{42}$ University of Lyon, Univ Claude Bernard Lyon 1, CNRS/IN2P3, IP2I Lyon, UMR 5822, 69622 Villeurbanne, France\\
$^{43}$ Institute of Physics, Laboratory of Astrophysics, Ecole Polytechnique F\'ed\'erale de Lausanne (EPFL), Observatoire de Sauverny, 1290 Versoix, Switzerland\\
$^{44}$ UCB Lyon 1, CNRS/IN2P3, IUF, IP2I Lyon, 4 rue Enrico Fermi, 69622 Villeurbanne, France\\
$^{45}$ Departamento de F\'isica, Faculdade de Ci\^encias, Universidade de Lisboa, Edif\'icio C8, Campo Grande, PT1749-016 Lisboa, Portugal\\
$^{46}$ Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Faculdade de Ci\^encias, Universidade de Lisboa, Campo Grande, 1749-016 Lisboa, Portugal\\
$^{47}$ Department of Astronomy, University of Geneva, ch. d'Ecogia 16, 1290 Versoix, Switzerland\\
$^{48}$ INFN-Padova, Via Marzolo 8, 35131 Padova, Italy\\
$^{49}$ Univ Claude Bernard Lyon 1, CNRS, IP2I Lyon, UMR 5822, 69622 Villeurbanne, France\\
$^{50}$ Universit\'e Paris-Saclay, Universit\'e Paris Cit\'e, CEA, CNRS, AIM, 91191, Gif-sur-Yvette, France\\
$^{51}$ School of Physics, HH Wills Physics Laboratory, University of Bristol, Tyndall Avenue, Bristol, BS8 1TL, UK\\
$^{52}$ Aix-Marseille Universit\'e, CNRS/IN2P3, CPPM, Marseille, France\\
$^{53}$ Istituto Nazionale di Fisica Nucleare, Sezione di Bologna, Via Irnerio 46, 40126 Bologna, Italy\\
$^{54}$ University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit{\"a}t, Scheinerstr. 1, 81679 Munich, Germany\\
$^{55}$ Dipartimento di Fisica "Aldo Pontremoli", Universit\`a degli Studi di Milano, Via Celoria 16, 20133 Milano, Italy\\
$^{56}$ INFN-Sezione di Milano, Via Celoria 16, 20133 Milano, Italy\\
$^{57}$ Institute of Theoretical Astrophysics, University of Oslo, P.O. Box 1029 Blindern, 0315 Oslo, Norway\\
$^{58}$ Department of Physics, Lancaster University, Lancaster, LA1 4YB, UK\\
$^{59}$ von Hoerner \& Sulger GmbH, Schlo{\ss}Platz 8, 68723 Schwetzingen, Germany\\
$^{60}$ Technical University of Denmark, Elektrovej 327, 2800 Kgs. Lyngby, Denmark\\
$^{61}$ Cosmic Dawn Center (DAWN), Denmark\\
$^{62}$ Max-Planck-Institut f\"ur Astronomie, K\"onigstuhl 17, 69117 Heidelberg, Germany\\
$^{63}$ Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Drive, Pasadena, CA, 91109, USA\\
$^{64}$ Mullard Space Science Laboratory, University College London, Holmbury St Mary, Dorking, Surrey RH5 6NT, UK\\
$^{65}$ Department of Physics, P.O. Box 64, 00014 University of Helsinki, Finland\\
$^{66}$ Helsinki Institute of Physics, Gustaf H{\"a}llstr{\"o}min katu 2, University of Helsinki, Helsinki, Finland\\
$^{67}$ NOVA optical infrared instrumentation group at ASTRON, Oude Hoogeveensedijk 4, 7991PD, Dwingeloo, The Netherlands\\
$^{68}$ Universit\"at Bonn, Argelander-Institut f\"ur Astronomie, Auf dem H\"ugel 71, 53121 Bonn, Germany\\
$^{69}$ Aix-Marseille Universit\'e, CNRS, CNES, LAM, Marseille, France\\
$^{70}$ Dipartimento di Fisica e Astronomia "Augusto Righi" - Alma Mater Studiorum Universit\`a di Bologna, via Piero Gobetti 93/2, 40129 Bologna, Italy\\
$^{71}$ Department of Physics, Institute for Computational Cosmology, Durham University, South Road, DH1 3LE, UK\\
$^{72}$ University of Applied Sciences and Arts of Northwestern Switzerland, School of Engineering, 5210 Windisch, Switzerland\\
$^{73}$ Institut d'Astrophysique de Paris, 98bis Boulevard Arago, 75014, Paris, France\\
$^{74}$ Institut d'Astrophysique de Paris, UMR 7095, CNRS, and Sorbonne Universit\'e, 98 bis boulevard Arago, 75014 Paris, France\\
$^{75}$ School of Mathematics and Physics, University of Surrey, Guildford, Surrey, GU2 7XH, UK\\
$^{76}$ European Space Agency/ESTEC, Keplerlaan 1, 2201 AZ Noordwijk, The Netherlands\\
$^{77}$ Department of Physics and Astronomy, University of Aarhus, Ny Munkegade 120, DK-8000 Aarhus C, Denmark\\
$^{78}$ Universit\'e Paris-Saclay, Universit\'e Paris Cit\'e, CEA, CNRS, Astrophysique, Instrumentation et Mod\'elisation Paris-Saclay, 91191 Gif-sur-Yvette, France\\
$^{79}$ Space Science Data Center, Italian Space Agency, via del Politecnico snc, 00133 Roma, Italy\\
$^{80}$ Institute of Space Science, Str. Atomistilor, nr. 409 M\u{a}gurele, Ilfov, 077125, Romania\\
$^{81}$ Departamento de F\'isica, FCFM, Universidad de Chile, Blanco Encalada 2008, Santiago, Chile\\
$^{82}$ Universit\"at Innsbruck, Institut f\"ur Astro- und Teilchenphysik, Technikerstr. 25/8, 6020 Innsbruck, Austria\\
$^{83}$ Institut d'Estudis Espacials de Catalunya (IEEC), Carrer Gran Capit\'a 2-4, 08034 Barcelona, Spain\\
$^{84}$ Institute of Space Sciences (ICE, CSIC), Campus UAB, Carrer de Can Magrans, s/n, 08193 Barcelona, Spain\\
$^{85}$ Satlantis, University Science Park, Sede Bld 48940, Leioa-Bilbao, Spain\\
$^{86}$ Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Avenida Complutense 40, 28040 Madrid, Spain\\
$^{87}$ Infrared Processing and Analysis Center, California Institute of Technology, Pasadena, CA 91125, USA\\
$^{88}$ Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Faculdade de Ci\^encias, Universidade de Lisboa, Tapada da Ajuda, 1349-018 Lisboa, Portugal\\
$^{89}$ Universidad Polit\'ecnica de Cartagena, Departamento de Electr\'onica y Tecnolog\'ia de Computadoras,  Plaza del Hospital 1, 30202 Cartagena, Spain\\
$^{90}$ Institut de Recherche en Astrophysique et Plan\'etologie (IRAP), Universit\'e de Toulouse, CNRS, UPS, CNES, 14 Av. Edouard Belin, 31400 Toulouse, France\\
$^{91}$ Centre for Information Technology, University of Groningen, P.O. Box 11044, 9700 CA Groningen, The Netherlands\\
$^{92}$ INAF, Istituto di Radioastronomia, Via Piero Gobetti 101, 40129 Bologna, Italy\\
$^{93}$ INFN-Bologna, Via Irnerio 46, 40126 Bologna, Italy\\
$^{94}$ Junia, EPA department, 41 Bd Vauban, 59800 Lille, France}


==> authors_institutions.txt <==
%% please do not edit the author list -- contact ECEB Bureau for changes
\newcommand{\orcid}[1]{} %% define as link to https://orcid.org/#1 if needed
\author{T.~Signor$^{}$, G.~Rodighiero\orcid{0000-0002-9415-2296}$^{1,2}$\thanks{\email{giulia.rodighiero@unipd.it}}, L.~Bisigello\orcid{0000-0003-0492-4924}$^{1,2}$, M.~Bolzonella\orcid{0000-0003-3278-4607}$^{3}$, K.~I.~Caputi$^{4,5}$, E.~Daddi$^{6}$, G.~De~Lucia\orcid{0000-0002-6220-9104}$^{7}$, A.~Enia\orcid{0000-0002-0200-2857}$^{8,3}$, L.~Gabarra$^{1,9}$, C.~Gruppioni\orcid{0000-0002-5836-4056}$^{3}$, A.~Humphrey$^{10,11}$, F.~La~Franca\orcid{0000-0002-1239-2721}$^{12}$, C.~Mancini$^{13}$, L.~Pozzetti\orcid{0000-0001-7085-0412}$^{3}$, S.~Serjeant\orcid{0000-0002-0517-7943}$^{14}$, L.~Spinoglio\orcid{0000-0001-8840-1551}$^{15}$, S.E.~van~Mierlo\orcid{0000-0001-8289-2863}$^{4}$, N.~Aghanim$^{16}$, B.~Altieri\orcid{0000-0003-3936-0284}$^{17}$, A.~Amara$^{18}$, N.~Auricchio\orcid{0000-0003-4444-8651}$^{3}$, M.~Baldi\orcid{0000-0003-4145-1943}$^{8,3,19}$, D.~Bonino$^{20}$, E.~Branchini\orcid{0000-0002-0808-6908}$^{21,22}$, M.~Brescia\orcid{0000-0001-9506-5680}$^{23}$, J.~Brinchmann\orcid{0000-0003-4359-8797}$^{10}$, S.~Camera\orcid{0000-0003-3399-3574}$^{24,25,20}$, V.~Capobianco\orcid{0000-0002-3309-7692}$^{20}$, C.~Carbone$^{13}$, J.~Carretero\orcid{0000-0002-3130-0204}$^{26,27}$, F.~J.~Castander\orcid{0000-0001-7316-4573}$^{28,29}$, M.~Castellano\orcid{0000-0001-9875-8263}$^{30}$, S.~Cavuoti\orcid{0000-0002-3787-4196}$^{31,32}$, R.~Cledassou\orcid{0000-0002-8313-2230}$^{33,34}$, G.~Congedo\orcid{0000-0003-2508-0046}$^{35}$, C.J.~Conselice$^{36}$, L.~Conversi\orcid{0000-0002-6710-8476}$^{17,37}$, Y.~Copin\orcid{0000-0002-5317-7518}$^{38}$, L.~Corcione\orcid{0000-0002-6497-5881}$^{20}$, F.~Courbin\orcid{0000-0003-0758-6510}$^{39}$, M.~Cropper\orcid{0000-0003-4571-9468}$^{40}$, A.~Da~Silva\orcid{0000-0002-6385-1609}$^{41,42}$, H.~Degaudenzi\orcid{0000-0002-5887-6799}$^{43}$, J.~Dinis$^{42,41}$, M.~Douspis$^{16}$, F.~Dubath\orcid{0000-0002-6533-2810}$^{43}$, X.~Dupac$^{17}$, S.~Dusini\orcid{0000-0002-1128-0664}$^{9}$, A.~Ealet$^{38}$, S.~Farrens\orcid{0000-0002-9594-9387}$^{6}$, M.~Frailis\orcid{0000-0002-7400-2135}$^{7}$, E.~Franceschi\orcid{0000-0002-0585-6591}$^{3}$, P.~Franzetti$^{13}$, M.~Fumana\orcid{0000-0001-6787-5950}$^{13}$, S.~Galeotta\orcid{0000-0002-3748-5115}$^{7}$, B.~Garilli\orcid{0000-0001-7455-8750}$^{13}$, B.~Gillis\orcid{0000-0002-4478-1270}$^{35}$, C.~Giocoli\orcid{0000-0002-9590-7961}$^{3,44}$, A.~Grazian\orcid{0000-0002-5688-0663}$^{2}$, F.~Grupp$^{45,46}$, S.~V.~H.~Haugan\orcid{0000-0001-9648-7260}$^{47}$, W.~Holmes$^{48}$, A.~Hornstrup\orcid{0000-0002-3363-0936}$^{49,50}$, P.~Hudelot$^{51}$, K.~Jahnke\orcid{0000-0003-3804-2137}$^{52}$, M.~K\"ummel\orcid{0000-0003-2791-2117}$^{46}$, S.~Kermiche\orcid{0000-0002-0302-5735}$^{53}$, A.~Kiessling\orcid{0000-0002-2590-1273}$^{48}$, M.~Kilbinger\orcid{0000-0001-9513-7138}$^{6}$, H.~Kurki-Suonio\orcid{0000-0002-4618-3063}$^{54,55}$, S.~Ligori\orcid{0000-0003-4172-4606}$^{20}$, P.~B.~Lilje\orcid{0000-0003-4324-7794}$^{47}$, I.~Lloro$^{56}$, E.~Maiorano\orcid{0000-0003-2593-4355}$^{3}$, O.~Mansutti\orcid{0000-0001-5758-4658}$^{7}$, O.~Marggraf\orcid{0000-0001-7242-3852}$^{57}$, K.~Markovic\orcid{0000-0001-6764-073X}$^{48}$, F.~Marulli\orcid{0000-0002-8850-0303}$^{8,3,19}$, R.~Massey\orcid{0000-0002-6085-3780}$^{58}$, E.~Medinaceli\orcid{0000-0002-4040-7783}$^{3}$, S.~Mei\orcid{0000-0002-2849-559X}$^{59}$, M.~Meneghetti\orcid{0000-0003-1225-7084}$^{3,19}$, E.~Merlin\orcid{0000-0001-6870-8900}$^{30}$, G.~Meylan$^{39}$, M.~Moresco\orcid{0000-0002-7616-7136}$^{8,3}$, L.~Moscardini\orcid{0000-0002-3473-6716}$^{8,3,19}$, E.~Munari\orcid{0000-0002-1751-5946}$^{7}$, R.~Nakajima$^{57}$, S.-M.~Niemi$^{60}$, J.~Nightingale\orcid{0000-0002-8987-7401}$^{58}$, C.~Padilla\orcid{0000-0001-7951-0166}$^{26}$, S.~Paltani$^{43}$, F.~Pasian$^{7}$, K.~Pedersen$^{61}$, W.J.~Percival\orcid{0000-0002-0644-5727}$^{62,63,64}$, V.~Pettorino$^{6}$, S.~Pires$^{65}$, G.~Polenta\orcid{0000-0003-4067-9196}$^{66}$, M.~Poncet$^{33}$, L.~A.~Popa$^{67}$, F.~Raison\orcid{0000-0002-7819-6918}$^{45}$, A.~Renzi\orcid{0000-0001-9856-1970}$^{1,9}$, J.~Rhodes$^{48}$, G.~Riccio$^{31}$, E.~Romelli\orcid{0000-0003-3069-9222}$^{7}$, M.~Roncarelli$^{3}$, E.~Rossetti$^{68}$, R.~Saglia\orcid{0000-0003-0378-7032}$^{46,45}$, D.~Sapone\orcid{0000-0001-7089-4503}$^{69}$, B.~Sartoris$^{46,7}$, P.~Schneider$^{57}$, A.~Secroun\orcid{0000-0003-0505-3710}$^{53}$, G.~Seidel\orcid{0000-0003-2907-353X}$^{52}$, S.~Serrano$^{29,70}$, C.~Sirignano\orcid{0000-0002-0995-7146}$^{1,9}$, G.~Sirri\orcid{0000-0003-2626-2853}$^{19}$, C.~Surace$^{71}$, P.~Tallada-Cresp\'{i}\orcid{0000-0002-1336-8328}$^{72,27}$, A.N.~Taylor$^{35}$, I.~Tereno$^{41,73}$, R.~Toledo-Moreo\orcid{0000-0002-2997-4859}$^{74}$, F.~Torradeflot\orcid{0000-0003-1160-1517}$^{72,27}$, M.~Trifoglio\orcid{0000-0002-2505-3630}$^{3}$, I.~Tutusaus\orcid{0000-0002-3199-0399}$^{75}$, E.~A.~Valentijn$^{4}$, L.~Valenziano\orcid{0000-0002-1170-0104}$^{3,19}$, T.~Vassallo\orcid{0000-0001-6512-6358}$^{7}$, Y.~Wang\orcid{0000-0002-4749-2984}$^{76}$, J.~Weller\orcid{0000-0002-8282-2010}$^{46,45}$, M.~Wetzstein$^{45}$, G.~Zamorani\orcid{0000-0002-2318-301X}$^{3}$, J.~Zoubian$^{53}$, V.~Scottez$^{51,77}$}

%% please do not edit the affiliation list -- contact ECEB Bureau for changes
\institute{$^{1}$ Dipartimento di Fisica e Astronomia "G. Galilei", Universit\'a di Padova, Via Marzolo 8, 35131 Padova, Italy\\
$^{2}$ INAF-Osservatorio Astronomico di Padova, Via dell'Osservatorio 5, 35122 Padova, Italy\\
$^{3}$ INAF-Osservatorio di Astrofisica e Scienza dello Spazio di Bologna, Via Piero Gobetti 93/3, 40129 Bologna, Italy\\
$^{4}$ Kapteyn Astronomical Institute, University of Groningen, PO Box 800, 9700 AV Groningen, The Netherlands\\
$^{5}$ Cosmic Dawn Center (DAWN)\\
$^{6}$ Universit\'e Paris-Saclay, Universit\'e Paris Cit\'e, CEA, CNRS, Astrophysique, Instrumentation et Mod\'elisation Paris-Saclay, 91191 Gif-sur-Yvette, France\\
$^{7}$ INAF-Osservatorio Astronomico di Trieste, Via G. B. Tiepolo 11, 34143 Trieste, Italy\\
$^{8}$ Dipartimento di Fisica e Astronomia "Augusto Righi" - Alma Mater Studiorum Universit\'a di Bologna, via Piero Gobetti 93/2, 40129 Bologna, Italy\\
$^{9}$ INFN-Padova, Via Marzolo 8, 35131 Padova, Italy\\
$^{10}$ Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, PT4150-762 Porto, Portugal\\
$^{11}$ DTx -- Digital Transformation CoLAB, Building 1, Azur\'em Campus, University of Minho, 4800-058 Guimar\~aes, Portugal\\
$^{12}$ Department of Mathematics and Physics, Roma Tre University, Via della Vasca Navale 84, 00146 Rome, Italy\\
$^{13}$ INAF-IASF Milano, Via Alfonso Corti 12, 20133 Milano, Italy\\
$^{14}$ School of Physical Sciences, The Open University, Milton Keynes, MK7 6AA, UK\\
$^{15}$ INAF-Istituto di Astrofisica e Planetologia Spaziali, via del Fosso del Cavaliere, 100, 00100 Roma, Italy\\
$^{16}$ Universit\'e Paris-Saclay, CNRS, Institut d'astrophysique spatiale, 91405, Orsay, France\\
$^{17}$ ESAC/ESA, Camino Bajo del Castillo, s/n., Urb. Villafranca del Castillo, 28692 Villanueva de la Ca\~nada, Madrid, Spain\\
$^{18}$ Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth PO1 3FX, UK\\
$^{19}$ INFN-Sezione di Bologna, Viale Berti Pichat 6/2, 40127 Bologna, Italy\\
$^{20}$ INAF-Osservatorio Astrofisico di Torino, Via Osservatorio 20, 10025 Pino Torinese (TO), Italy\\
$^{21}$ Dipartimento di Fisica, Universit\'a di Genova, Via Dodecaneso 33, 16146, Genova, Italy\\
$^{22}$ INFN-Sezione di Roma Tre, Via della Vasca Navale 84, 00146, Roma, Italy\\
$^{23}$ Department of Physics "E. Pancini", University Federico II, Via Cinthia 6, 80126, Napoli, Italy\\
$^{24}$ Dipartimento di Fisica, Universit\'a degli Studi di Torino, Via P. Giuria 1, 10125 Torino, Italy\\
$^{25}$ INFN-Sezione di Torino, Via P. Giuria 1, 10125 Torino, Italy\\
$^{26}$ Institut de F\'{i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona), Spain\\
$^{27}$ Port d'Informaci\'{o} Cient\'{i}fica, Campus UAB, C. Albareda s/n, 08193 Bellaterra (Barcelona), Spain\\
$^{28}$ Institut d'Estudis Espacials de Catalunya (IEEC), Carrer Gran Capit\'a 2-4, 08034 Barcelona, Spain\\
$^{29}$ Institute of Space Sciences (ICE, CSIC), Campus UAB, Carrer de Can Magrans, s/n, 08193 Barcelona, Spain\\
$^{30}$ INAF-Osservatorio Astronomico di Roma, Via Frascati 33, 00078 Monteporzio Catone, Italy\\
$^{31}$ INAF-Osservatorio Astronomico di Capodimonte, Via Moiariello 16, 80131 Napoli, Italy\\
$^{32}$ INFN section of Naples, Via Cinthia 6, 80126, Napoli, Italy\\
$^{33}$ Centre National d'Etudes Spatiales -- Centre spatial de Toulouse, 18 avenue Edouard Belin, 31401 Toulouse Cedex 9, France\\
$^{34}$ Institut national de physique nucl\'eaire et de physique des particules, 3 rue Michel-Ange, 75794 Paris C\'edex 16, France\\
$^{35}$ Institute for Astronomy, University of Edinburgh, Royal Observatory, Blackford Hill, Edinburgh EH9 3HJ, UK\\
$^{36}$ Jodrell Bank Centre for Astrophysics, Department of Physics and Astronomy, University of Manchester, Oxford Road, Manchester M13 9PL, UK\\
$^{37}$ European Space Agency/ESRIN, Largo Galileo Galilei 1, 00044 Frascati, Roma, Italy\\
$^{38}$ University of Lyon, Univ Claude Bernard Lyon 1, CNRS/IN2P3, IP2I Lyon, UMR 5822, 69622 Villeurbanne, France\\
$^{39}$ Institute of Physics, Laboratory of Astrophysics, Ecole Polytechnique F\'ed\'erale de Lausanne (EPFL), Observatoire de Sauverny, 1290 Versoix, Switzerland\\
$^{40}$ Mullard Space Science Laboratory, University College London, Holmbury St Mary, Dorking, Surrey RH5 6NT, UK\\
$^{41}$ Departamento de F\'isica, Faculdade de Ci\^encias, Universidade de Lisboa, Edif\'icio C8, Campo Grande, PT1749-016 Lisboa, Portugal\\
$^{42}$ Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Faculdade de Ci\^encias, Universidade de Lisboa, Campo Grande, 1749-016 Lisboa, Portugal\\
$^{43}$ Department of Astronomy, University of Geneva, ch. d'Ecogia 16, 1290 Versoix, Switzerland\\
$^{44}$ Istituto Nazionale di Fisica Nucleare, Sezione di Bologna, Via Irnerio 46, 40126 Bologna, Italy\\
$^{45}$ Max Planck Institute for Extraterrestrial Physics, Giessenbachstr. 1, 85748 Garching, Germany\\
$^{46}$ Universit\"ats-Sternwarte M\"unchen, Fakult\"at f\"ur Physik, Ludwig-Maximilians-Universit\"at M\"unchen, Scheinerstrasse 1, 81679 M\"unchen, Germany\\
$^{47}$ Institute of Theoretical Astrophysics, University of Oslo, P.O. Box 1029 Blindern, 0315 Oslo, Norway\\
$^{48}$ Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Drive, Pasadena, CA, 91109, USA\\
$^{49}$ Technical University of Denmark, Elektrovej 327, 2800 Kgs. Lyngby, Denmark\\
$^{50}$ Cosmic Dawn Center (DAWN), Denmark\\
$^{51}$ Institut d'Astrophysique de Paris, 98bis Boulevard Arago, 75014, Paris, France\\
$^{52}$ Max-Planck-Institut f\"ur Astronomie, K\"onigstuhl 17, 69117 Heidelberg, Germany\\
$^{53}$ Aix-Marseille Universit\'e, CNRS/IN2P3, CPPM, Marseille, France\\
$^{54}$ Department of Physics, P.O. Box 64, 00014 University of Helsinki, Finland\\
$^{55}$ Helsinki Institute of Physics, Gustaf H{\"a}llstr{\"o}min katu 2, University of Helsinki, Helsinki, Finland\\
$^{56}$ NOVA optical infrared instrumentation group at ASTRON, Oude Hoogeveensedijk 4, 7991PD, Dwingeloo, The Netherlands\\
$^{57}$ Argelander-Institut f\"ur Astronomie, Universit\"at Bonn, Auf dem H\"ugel 71, 53121 Bonn, Germany\\
$^{58}$ Department of Physics, Institute for Computational Cosmology, Durham University, South Road, DH1 3LE, UK\\
$^{59}$ Universit\'e Paris Cit\'e, CNRS, Astroparticule et Cosmologie, 75013 Paris, France\\
$^{60}$ European Space Agency/ESTEC, Keplerlaan 1, 2201 AZ Noordwijk, The Netherlands\\
$^{61}$ Department of Physics and Astronomy, University of Aarhus, Ny Munkegade 120, DK-8000 Aarhus C, Denmark\\
$^{62}$ Centre for Astrophysics, University of Waterloo, Waterloo, Ontario N2L 3G1, Canada\\
$^{63}$ Department of Physics and Astronomy, University of Waterloo, Waterloo, Ontario N2L 3G1, Canada\\
$^{64}$ Perimeter Institute for Theoretical Physics, Waterloo, Ontario N2L 2Y5, Canada\\
$^{65}$ AIM, CEA, CNRS, Universit\'{e} Paris-Saclay, Universit\'{e} de Paris, 91191 Gif-sur-Yvette, France\\
$^{66}$ Space Science Data Center, Italian Space Agency, via del Politecnico snc, 00133 Roma, Italy\\
$^{67}$ Institute of Space Science, Str. Atomistilor, nr. 409 M\u{a}gurele, Ilfov, 077125, Romania\\
$^{68}$ Dipartimento di Fisica e Astronomia, Universit\'a di Bologna, Via Gobetti 93/2, 40129 Bologna, Italy\\
$^{69}$ Departamento de F\'isica, FCFM, Universidad de Chile, Blanco Encalada 2008, Santiago, Chile\\
$^{70}$ Institut de Ciencies de l'Espai (IEEC-CSIC), Campus UAB, Carrer de Can Magrans, s/n Cerdanyola del Vall\'es, 08193 Barcelona, Spain\\
$^{71}$ Aix-Marseille Universit\'e, CNRS, CNES, LAM, Marseille, France\\
$^{72}$ Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Avenida Complutense 40, 28040 Madrid, Spain\\
$^{73}$ Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Faculdade de Ci\^encias, Universidade de Lisboa, Tapada da Ajuda, 1349-018 Lisboa, Portugal\\
$^{74}$ Universidad Polit\'ecnica de Cartagena, Departamento de Electr\'onica y Tecnolog\'ia de Computadoras,  Plaza del Hospital 1, 30202 Cartagena, Spain\\
$^{75}$ Institut de Recherche en Astrophysique et Plan\'etologie (IRAP), Universit\'e de Toulouse, CNRS, UPS, CNES, 14 Av. Edouard Belin, 31400 Toulouse, France\\
$^{76}$ Infrared Processing and Analysis Center, California Institute of Technology, Pasadena, CA 91125, USA\\
$^{77}$ Junia, EPA department, 41 Bd Vauban, 59800 Lille, France}
